Precise Ages of Field Stars from White Dwarf Companions

Observational tests of stellar and Galactic chemical evolution call for the joint knowledge of a star's physical parameters, detailed element abundances, and precise age. For cool main-sequence (MS) stars the abundances of many elements can be measured from spectroscopy, but ages are very hard to determine. The situation is different if the MS star has a white dwarf (WD) companion and a known distance, as the age of such a binary system can then be determined precisely from the photometric properties of the cooling WD. As a pilot study for obtaining precise age determinations of field MS stars, we identify nearly one hundred candidates for such wide binary systems: a faint WD whose GPS1 proper motion matches that of a brighter MS star in Gaia/TGAS with a good parallax ($\sigma_\varpi/\varpi\le 0.05$). We model the WD's multi-band photometry with the BASE-9 code using this precise distance (assumed to be common for the pair) and infer ages for each binary system. The resulting age estimates are precise to $\le 10\%$ ($\le 20\%$) for $42$ ($67$) MS-WD systems. Our analysis more than doubles the number of MS-WD systems with precise distances known to date, and it boosts the number of such systems with precise age determination by an order of magnitude. With the advent of the Gaia DR2 data, this approach will be applicable to a far larger sample, providing ages for many MS stars (that can yield detailed abundances for over 20 elements), especially in the age range 2 to 8\,\Gyr, where there are only few known star clusters.

==> catalog_WD_and_primary_estimates_v1.csv <==
AllWISE,e_magg,e_maggaia,e_magh,e_magi,e_magj,e_magk,e_magr,e_magy,e_magz,gps1_dec,gps1_e_dec,gps1_e_pmde,gps1_e_pmra,gps1_e_ra,gps1_pmde,gps1_pmra,gps1_ra,magg,maggaia,magh,magi,magj,magk,magr,magy,magz,primary_Hmag,primary_Jmag,primary_Kmag,primary_W1mag,primary_W2mag,primary_W3mag,primary_W4mag,primary_e_Hmag,primary_e_Jmag,primary_e_Kmag,primary_e_W1mag,primary_e_W2mag,primary_e_W3mag,primary_e_W4mag,primary_mass_p16,primary_mass_p50,primary_mass_p84,primary_source_id,source_id,tgas_b,tgas_dec,tgas_dec_error,tgas_l,tgas_parallax,tgas_parallax_error,tgas_Gmag,tgas_pmdec,tgas_pmdec_error,tgas_pmra,tgas_pmra_error,tgas_ra,tgas_ra_error,mn_Age,mn_fe,mn_mod,mn_mass,mn_cAge,mn_pAge,md_Age,md_fe,md_mod,md_mass,md_cAge,md_pAge,st_Age,st_fe,st_mod,st_mass,st_cAge,st_pAge
J230713.36+491816.0,0.040094300000000006,0.0145847,,0.012274700000000001,,,0.0197181,0.0803319,0.029975,49.3081658063869,2.09879E-7,8.78319E-7,1.40797E-6,3.13363E-7,5.753159999999999E-7,-4.2533E-6,346.802364685682,20.1164,19.5936,,19.172,,,19.5246,18.5871,18.9988,8.94,9.4,8.838,8.809,8.865,8.776,8.701,0.023,0.022000000000000002,0.018000000000000002,0.023,0.019,0.025,0.322,0.8158027669649996,0.8335767912820005,0.8562836742380004,3460149901351000009,1990895874899318912,-10.114594251985698,49.30444745483889,0.150456,106.019644224387,10.2991,0.28331,10.7553,6.701055175207161,0.47430500000000003,-39.8569839210165,1.0547799999999998,346.805625885131,0.21339499999999997,13.029,-1.343,4.776,0.937,4.497,8.532,13.301,-1.364,4.776,0.919,4.486,8.846,1.464,0.575,0.043,0.074,0.227,1.581
J215839.56+580430.8,0.00669404,0.00364562,0.129,0.00749121,0.11,0.187,0.00577132,0.010856399999999999,0.00354607,58.0752336439062,4.8199300000000003E-8,1.0927799999999998E-6,8.776760000000001E-7,4.8597900000000004E-8,-2.26798E-5,-2.01983E-6,329.635884891784,17.7322,17.5202,15.492,17.5078,16.24,15.507,17.5776,17.4881,17.5104,7.502000000000001,7.841,7.379,7.282,7.377000000000001,7.324,7.263999999999999,0.026000000000000002,0.02,0.026000000000000002,0.034,0.02,0.016,0.08,1.2475587761340008,1.2825803184484998,1.3225271554060407,3295157501351056998,2199338677952136832,2.51647057789933,58.0751201757373,0.44833100000000004,101.69000506260001,11.3026,0.48251499999999997,9.01729,-76.40374768510691,0.7362310000000001,-4.411666871527401,0.76078,329.664850532729,0.41502700000000003,11.983,-1.326,4.34,0.878,1.248,10.735,12.43,-1.345,4.343,0.864,1.245,11.196,2.264,0.571,0.034,0.076,0.029,2.282
J223658.69+560021.3,0.00311186,0.00300749,,0.00941076,,,0.0025824000000000003,0.00872786,0.00490847,56.00520506041579,4.51072E-8,2.63326E-7,4.9883E-7,5.76509E-8,-2.1347800000000003E-5,-1.93475E-5,339.226947786096,17.0686,16.998,,17.1454,,,17.0753,17.3611,17.2663,8.654,9.116,8.506,8.5,8.562999999999999,8.503,8.41,0.027999999999999997,0.024,0.02,0.024,0.02,0.025,0.233,0.7591710037283599,0.7687882527730003,0.7800531551934401,3386156001351029480,2006581748299743872,-2.0823239490706,56.0058335164344,0.19053900000000001,104.888780768284,13.6335,0.37967,10.4931,-75.4088595602455,1.2023700000000002,-68.7356877377329,1.5762399999999999,339.24440331478803,0.327234,1.676,-0.759,4.328,2.163,0.91,0.766,1.6,-0.712,4.326,2.174,0.909,0.693,0.268,0.723,0.058,0.215,0.046,0.298
J182112.44+503356.2,0.0187518,0.00626842,,0.00766551,,,0.00935909,0.0420346,0.0194863,50.5629943243643,6.68193E-7,6.11142E-7,7.864579999999999E-7,2.1171099999999998E-7,-3.83603E-5,7.33311E-6,275.333325164019,20.0321,19.252,,19.0572,,,19.3353,18.8429,18.9619,7.66,7.92,7.531000000000001,7.5520000000000005,7.5920000000000005,7.586,7.742000000000001,0.057,0.021,0.023,0.032,0.019,0.018000000000000002,0.10800000000000001,0.9380581212050007,0.9443438374970003,0.9523770749590004,2763149901351061065,2124105419453841152,25.247621224202398,50.5654480235042,0.22778099999999998,78.8103622497822,12.8727,0.23298400000000002,8.913039999999999,-130.667732852561,0.874216,28.2695951662365,0.790877,275.30191129224,0.168666,9.313,-0.83,4.454,1.304,5.671,3.642,8.953,-0.793,4.455,1.298,5.694,3.235,1.509,0.71,0.037,0.162,0.26,1.702
J191052.44+574524.9,0.00286129,0.00457264,,0.00196485,,,0.00635071,0.0107854,0.00409003,57.76497853028361,1.35649E-6,6.06781E-7,8.472100000000001E-7,7.77932E-7,-2.58809E-5,-1.16133E-5,287.733871674346,17.2661,17.2552,,17.4383,,,17.3223,17.7068,17.6149,7.682,7.8420000000000005,7.596,7.502000000000001,7.569,7.611000000000001,7.632000000000001,0.038,0.026000000000000002,0.016,0.031,0.02,0.017,0.09699999999999999,1.1703599384265404,1.1732810461495007,1.1807616782199986,2879157501351044655,2143032206455482496,20.2092026735934,57.7568504661583,0.23808200000000002,88.42753158642071,10.0019,0.254406,8.67272,-87.75198109272449,0.668383,-46.3128935679964,0.849836,287.718377539924,0.194049,1.725,-0.817,4.997,1.93,0.661,1.065,1.616,-0.816,4.996,1.931,0.659,0.963,0.458,0.739,0.056,0.209,0.028,0.475
J184848.23+685237.5,9.683469999999999E-4,0.00410777,,0.00356792,,,0.0032505000000000004,0.0118522,0.00692851,68.87795657238699,8.8884E-8,4.98624E-7,7.86336E-7,4.39917E-8,4.59921E-5,2.19234E-5,282.174590992057,17.5649,17.3419,,17.3872,,,17.4185,17.4593,17.4281,8.271,8.523,8.232000000000001,8.166,8.206,8.17,8.147,0.017,0.02,0.015,0.023,0.019,0.018000000000000002,0.14,1.0638426744890004,1.0682959485020007,1.0697611105410012,2808168101351049477,2259262611420839168,25.406085936599002,68.8772784569777,0.21401399999999998,99.4210577042178,11.0903,0.217702,9.4684,163.578665837494,0.10839700000000001,80.4575527819837,0.112884,282.201236924011,0.205527,13.949,-1.673,4.465,0.803,1.048,12.901,14.208,-1.661,4.466,0.796,1.049,13.153,0.845,0.404,0.025,0.022,0.019,0.848
J014544.81+575051.6,0.0229944,0.0135333,,0.0200041,,,0.019814099999999998,0.0356703,0.0386346,57.841286191483,2.84074E-7,6.34972E-7,8.43309E-7,7.45352E-7,-9.18252E-6,6.44309E-5,26.4264423721606,20.3548,19.8156,,19.5505,,,19.7069,19.2406,19.41,7.955,8.295,7.895,7.852,7.875,7.829,7.836,0.018000000000000002,0.02,0.021,0.027000000000000003,0.021,0.02,0.165,0.960361385637999,0.9764627054179992,1.013092870371999,276157501351039036,505966492005653632,-4.263206892595099,57.8476197835535,0.44413199999999997,130.128988581817,10.9066,0.529782,9.296,-35.439289703069704,0.834383,226.81386511722098,0.8484649999999999,26.437281634444,0.34473899999999996,7.119,-0.683,4.841,2.275,6.314,0.805,7.076,-0.634,4.839,2.264,6.375,0.631,0.349,0.725,0.104,0.412,0.436,0.598
J022440.72+400821.5,0.00451748,0.00192019,,0.00373601,,,0.00485929,0.0116913,0.00492289,40.1287435875549,1.8666E-6,6.76951E-7,7.5107E-7,5.742770000000001E-7,-4.29041E-5,-3.45883E-5,36.1752976905593,17.4935,17.0708,,17.0207,,,17.1566,17.0138,17.0088,7.439,7.938,7.356,7.209,7.332000000000001,7.289,7.263,0.024,0.024,0.021,0.040999999999999995,0.02,0.017,0.09300000000000001,0.7469642263709999,0.750365450979,0.75397028685,356140801351002736,338094740299867008,-19.323243082035198,40.139103647182296,0.15667999999999999,141.629226227529,24.2982,0.250638,9.43464,-154.248822801803,0.529269,-120.270698423832,1.4850299999999999,36.16948015544521,0.270266,4.116,-0.756,3.074,1.961,3.15,0.967,4.05,-0.703,3.074,1.96,3.148,0.907,0.234,0.727,0.021,0.104,0.131,0.27
J035014.37+455853.0,0.00257242,0.00101066,0.121,0.015483799999999999,0.077,0.001,0.00375649,0.0192125,0.00326188,45.9787666412872,2.94223E-8,3.30269E-7,8.34807E-7,5.79544E-8,8.48847E-6,1.7197E-5,57.563733837257395,15.5102,15.6098,15.629000000000001,15.915999999999999,15.796,15.427,15.7099,16.1895,16.1526,8.979,9.495,8.878,8.817,8.857000000000001,8.774,8.127,0.027999999999999997,0.022000000000000002,0.022000000000000002,0.023,0.019,0.027999999999999997,0.273,0.7514873941682396,0.7573756790229993,0.7645700201395,575145401351055523,244950093789149184,-6.4122710507681395,45.9814383696702,0.29247199999999995,152.395126641476,11.9716,0.408067,10.9146,24.8530395964171,0.735784,67.7792277953486,1.2522799999999998,57.560006962066794,0.402049,11.731,-1.397,4.348,0.857,0.267,11.464,12.49,-1.401,4.352,0.839,0.267,12.222,2.427,0.557,0.034,0.079,0.013,2.43
J043316.00+552742.6,0.0121242,0.0076899,,0.017251,,,8.57694E-4,0.0471361,0.010145900000000001,55.4538019750681,2.2173200000000002E-7,4.4098199999999997E-7,6.02837E-7,2.57582E-7,-2.80979E-5,8.738460000000001E-7,68.3230281999142,16.9599,16.9111,,17.0486,,,16.9515,17.1782,17.1532,6.42,6.671,6.412999999999999,6.399,6.362,6.426,6.354,0.026000000000000002,0.021,0.023,0.085,0.026000000000000002,0.016,0.055,1.1817604935289991,1.1927574479719982,1.2151040722293198,693156001351010590,277090605377798528,5.13511293359551,55.461692141447706,0.160958,150.893935048965,13.8461,0.24699200000000002,7.5719199999999995,-104.27354553648199,0.0433559,0.49717294303420395,0.051925400000000003,68.3166765823246,0.169166,1.907,-0.82,4.292,1.906,0.853,1.054,1.834,-0.794,4.292,1.911,0.852,0.978,0.352,0.72,0.038,0.155,0.025,0.365
J163506.04+505313.4,0.00359556,0.00232261,0.23199999999999998,0.00243798,0.10300000000000001,0.001,3.9170300000000003E-4,0.00438226,0.00400747,50.8999694633871,4.3703699999999996E-8,4.3402E-7,4.53611E-7,2.48277E-8,6.78872E-6,1.6118900000000002E-5,248.772867340125,16.2295,16.2708,16.095,16.498,16.171,16.846,16.3338,16.8049,16.6745,8.209,8.507,8.111,8.046,8.088,8.06,8.13,0.038,0.023,0.018000000000000002,0.022000000000000002,0.02,0.018000000000000002,0.135,0.9694850003600007,0.9715947079500006,0.9728691834060011,2479151401351000001,1411866079315104768,41.9469068308606,50.88708716086371,0.260212,78.30554938008679,13.4471,0.251818,9.54266,28.087457993784398,1.1695799999999998,57.1698871716383,0.575304,248.775327800453,0.126274,2.62,-0.862,4.357,1.529,0.502,2.118,2.398,-0.857,4.359,1.523,0.502,1.896,0.936,0.725,0.041,0.164,0.015,0.943
J162731.63+490010.7,0.0078867,0.00747639,,0.00404513,,,0.00401511,0.0224472,0.00965133,48.9887930610371,1.3218400000000001E-7,3.36934E-7,4.12912E-7,7.582319999999999E-8,2.0094400000000002E-5,-2.4734600000000002E-5,246.879193746798,19.1387,18.5694,,18.4103,,,18.6223,18.3466,18.3479,8.482999999999999,9.084,8.366,8.288,8.37,8.286,8.421,0.017,0.021,0.013999999999999999,0.022000000000000002,0.02,0.019,0.165,0.7043010616400001,0.7149776583960006,0.7225591170860006,2474148401351059061,1411226575864672384,43.4046245954434,49.003062009234,0.243052,75.9854329607769,16.1768,0.23737800000000003,10.7835,74.5016349950952,0.965882,-90.66425002073959,0.590576,246.88166109219398,0.13411800000000001,6.264,-0.777,3.959,2.177,5.543,0.721,6.224,-0.743,3.959,2.181,5.551,0.675,0.179,0.734,0.033,0.136,0.146,0.207
J144351.24+474301.7,0.0082071,0.00554236,,0.00488369,,,0.00635058,0.0218793,0.00821157,47.730625330774295,5.82158E-8,6.578749999999999E-7,7.70393E-7,6.73844E-8,-3.2527199999999996E-5,4.89349E-6,220.976243504288,18.8556,18.7004,,18.7598,,,18.7421,19.089000000000002,18.8603,7.6160000000000005,7.938,7.899,7.532,7.586,7.58,7.49,0.021,0.039,0.021,0.031,0.019,0.015,0.10800000000000001,1.143929822446999,1.1468138569624986,1.161989493633798,2204148401351002708,1591057646822107904,59.943133725371894,47.717002765021704,0.189432,83.6761082097408,9.12801,0.268856,8.997689999999999,-111.30501785833,0.7262850000000001,15.290935060695501,0.50569,220.963552787806,0.208242,2.703,-0.73,5.221,3.242,2.445,0.258,2.718,-0.734,5.219,3.252,2.463,0.249,0.184,0.734,0.066,0.24,0.229,0.068
J133505.56+484312.6,0.00456159,0.00737536,,0.0109821,,,0.0175229,0.0333861,0.0217497,48.719527692123606,8.822800000000001E-8,4.5193300000000003E-7,5.69614E-7,1.07845E-7,2.60469E-5,-2.32548E-5,203.746590664646,19.6879,19.4463,,19.4016,,,19.4679,19.4749,19.471,7.983,8.275,7.928,7.8660000000000005,7.904,7.872000000000001,7.962999999999999,0.036000000000000004,0.028999999999999998,0.031,0.026000000000000002,0.02,0.018000000000000002,0.218,1.2474240012601205,1.3069628793140007,1.3926172383178401,2047148401351040144,1552506673208838656,66.810613919922,48.7202748004335,0.139397,104.43788827676701,6.6008,0.269726,9.22129,91.5485313337152,0.536324,-85.14370746652679,0.35470999999999997,203.773068967411,0.144827,3.612,-0.793,5.894,1.694,1.755,1.857,3.15,-0.785,5.887,1.72,1.703,1.385,1.429,0.679,0.083,0.291,0.242,1.564
J114423.33+662413.2,0.0088111,0.0019332999999999998,,0.00784063,,,0.00361815,0.0219259,0.00678822,66.3966899654079,4.2570699999999995E-8,3.76175E-7,4.76798E-7,4.49948E-8,-1.1136199999999999E-5,-1.23526E-5,176.095664707896,17.7241,17.5636,,17.5957,,,17.596,17.678,17.6769,7.3420000000000005,7.6339999999999995,7.29,7.19,7.2989999999999995,7.278,7.2589999999999995,0.02,0.021,0.017,0.038,0.02,0.016,0.106,0.9522252124690009,0.9574493241410005,0.9637705993729999,1744166601351024320,1056993203892283520,49.3738983328501,66.4036279031054,0.187973,133.144592073453,16.2496,0.23507399999999998,8.680069999999999,-38.1338386563441,0.515867,-41.9818810931583,0.6230640000000001,176.097106158034,0.207529,2.985,-0.685,3.948,3.288,2.737,0.248,2.988,-0.618,3.948,3.288,2.741,0.241,0.091,0.746,0.032,0.136,0.108,0.05
J110724.00+630939.9,0.00737651,0.00454294,,0.023675099999999998,,,0.00797814,0.029585400000000005,0.0100126,63.1615322340322,9.23592E-8,6.5183E-7,1.3114700000000003E-6,6.2291E-8,5.8876E-6,-1.33921E-5,166.843467803511,18.0598,17.9997,,17.9313,,,17.9854,17.7154,18.0948,8.782,9.1,8.722000000000001,8.662,8.704,8.677999999999999,8.807,0.016,0.019,0.016,0.022000000000000002,0.02,0.024,0.36200000000000004,0.9709993231240006,0.9733888560490009,0.9746419703930009,1684163601351013620,1054535520526801664,50.1732249197739,63.1611161292154,0.2445,140.93842048009898,9.93848,0.22517199999999998,10.1503,16.7843045705481,0.9456370000000001,-35.9599097030493,0.8931870000000001,166.849934518439,0.203751,2.914,-0.821,5.014,1.618,1.064,1.85,2.68,-0.788,5.014,1.617,1.062,1.616,0.892,0.748,0.052,0.188,0.045,0.921
J082656.59+590843.0,0.0187758,0.00933129,,0.0404473,,,0.023411900000000003,0.0156126,0.0237977,59.1468200836737,1.5664E-7,5.73414E-7,6.64777E-7,1.50648E-7,-2.51981E-5,-4.13702E-6,126.741421716733,19.59,19.4501,,19.1543,,,19.2399,19.1551,19.1446,9.068,9.505,8.913,8.865,8.937999999999999,8.85,8.488,0.017,0.018000000000000002,0.015,0.023,0.019,0.027000000000000003,0.298,0.9986714590555991,1.0261195337729994,1.0593834023498787,1267159001351030335,1035508781045542144,35.1836886916024,59.14516744390579,0.205911,157.94778185524598,7.6313,0.241143,10.8476,-92.4383701050732,1.35819,-20.8162009013738,0.38877399999999995,126.735769315404,0.163677,8.317,-0.976,5.531,1.095,1.792,6.526,7.875,-0.976,5.533,1.065,1.773,6.094,3.045,0.707,0.058,0.183,0.107,3.111
J103821.27+515702.9,0.00586199,0.00209963,,0.045054199999999996,,,0.013742600000000002,0.016819999999999998,0.00461764,51.95412935561421,2.3772200000000002E-7,1.26972E-6,8.99318E-7,3.62353E-8,-1.9664E-5,-2.00412E-5,159.593810262657,17.3172,17.1393,,17.1655,,,17.1957,16.8675,17.0163,8.498,9.044,8.377,8.318999999999999,8.338,8.276,8.619,0.017,0.021,0.018000000000000002,0.024,0.02,0.02,0.371,0.816380456683001,0.8328682833720008,0.8439593696450008,1597151401351044800,848963095656403456,54.8552457015779,51.9506580581097,0.393963,158.90346765976201,12.8946,0.331371,10.4723,-88.2107371749392,0.724436,-79.2949564656019,0.217011,159.588484262213,0.114423,14.065,-1.686,3.885,0.804,1.261,12.804,14.323,-1.668,3.886,0.797,1.26,13.068,0.86,0.413,0.023,0.023,0.02,0.864
J095314.59+524845.0,0.00318551,0.00413475,,0.00611718,,,0.0124589,0.0109485,0.010547200000000001,52.8182830188341,2.27963E-7,4.01032E-7,5.06165E-7,8.64316E-8,-1.91494E-5,-2.3366E-5,148.303814163167,18.9449,18.6556,,18.6113,,,18.7136,18.6634,18.6509,10.11,10.540999999999999,10.03,9.958,10.03,9.972999999999999,8.513,0.028999999999999998,0.026000000000000002,0.019,0.022000000000000002,0.019,0.055,,0.8314390586935201,0.8458789741990004,0.8495346005596868,1479153001351021628,828463697788980096,48.2987656010798,52.8124101486028,0.19226600000000002,162.528680523167,6.49774,0.294069,11.7774,-70.629556543216,0.6443949999999999,-79.6854670598004,0.26100500000000004,148.31070079967301,0.147339,12.519,-1.385,5.322,0.861,1.4,11.119,12.995,-1.374,5.324,0.848,1.398,11.59,1.98,0.536,0.031,0.064,0.029,1.996
J081036.45+452902.6,0.01481,0.0075326,,0.00609328,,,0.013896200000000001,0.023503299999999998,0.0214053,45.47966510869821,1.12595E-7,2.79693E-7,1.32381E-6,1.22966E-7,-2.2736399999999998E-5,-9.74148E-8,122.65619784649599,19.3994,18.706,,18.4308,,,18.6884,18.0966,18.3477,7.939,8.433,7.822,7.768,7.8420000000000005,7.778,7.522,0.016,0.027000000000000003,0.02,0.027999999999999997,0.021,0.02,0.16699999999999998,0.8178396885353207,0.8255215674450005,0.8369247710580002,1235145401351036996,929455868024683520,32.4408440467708,45.4839694049341,0.169052,174.346110430059,16.6943,0.30568,9.8802,-77.09001343887749,0.8534379999999999,-7.940603821177531,0.617579,122.651885327193,0.19228499999999998,10.626,-0.878,3.878,1.149,5.336,5.291,10.338,-0.874,3.878,1.141,5.337,4.995,1.827,0.692,0.035,0.137,0.272,2.031
J000539.23-234315.7,0.00731278,0.00285366,,0.00563434,,,0.00502815,0.0126819,0.0359397,-23.7242402290455,6.322E-8,6.26929E-7,7.71728E-7,6.56923E-8,1.26962E-6,1.90256E-5,1.41242953343258,18.3074,18.1967,,18.2551,,,18.2257,18.2757,18.3239,9.656,10.097000000000001,9.508,9.461,9.547,9.484,8.52,0.023,0.021,0.021,0.021,0.02,0.040999999999999995,0.348,0.7647078944352,0.7827535727775006,0.80948543907,16024301351063793,2336777562702972544,-79.1210477442367,-23.7210294174698,0.100138,48.6502954206899,8.15685,0.352626,11.5113,9.43273282061567,0.5317930000000001,68.29770091135009,0.7850739999999999,1.41359297514927,0.110427,6.316,-0.893,5.39,1.199,0.967,5.349,5.378,-0.874,5.393,1.172,0.96,4.415,3.22,0.701,0.075,0.231,0.051,3.256
J003142.45-251149.3,0.018746000000000002,0.00645999,,0.00991077,,,0.0109006,0.0627839,0.0490441,-25.190222916575998,1.54208E-7,7.219800000000001E-7,9.891349999999999E-7,1.4714800000000002E-7,-1.62408E-5,-8.07411E-6,7.921877889672429,20.2422,19.706,,19.4689,,,19.7047,19.302,19.4072,8.651,9.04,8.51,8.461,8.519,8.455,8.584,0.034,0.022000000000000002,0.019,0.023,0.02,0.024,0.366,0.949306591732359,0.9819418284320008,1.0060172987110012,83025801351064174,2346893069678281600,-85.1704897883845,-25.1971138067452,0.141506,55.396371959444,9.47705,0.327395,10.1827,-63.39446470340901,0.764957,-29.8585901845119,0.8734940000000001,7.926875701925991,0.15956900000000002,7.499,-0.763,5.13,1.482,4.716,2.783,6.983,-0.702,5.132,1.468,4.731,2.234,1.471,0.729,0.071,0.264,0.481,1.831
J022924.71-095404.2,0.011854700000000001,0.0095943,,0.0130572,,,0.010698299999999999,0.025516900000000002,0.00902954,-9.90085918885765,2.74415E-7,9.87672E-7,9.20526E-7,5.313060000000001E-7,-2.42666E-5,-9.469980000000001E-6,37.360157942849604,19.8111,19.5174,,19.4104,,,19.4988,19.3977,19.4441,9.263,9.602,9.177,9.142999999999999,9.2,9.113999999999999,9.202,0.023,0.023,0.019,0.023,0.02,0.027999999999999997,0.512,0.9314105534510001,0.9386438205734994,0.9553390967348401,369010701351055301,5175494106314451072,-61.192178710348905,-9.90128771776252,0.148325,180.87858843392,7.48255,0.219004,10.6242,-86.69434913395901,0.743679,-23.7589161052008,1.33826,37.352914994536,0.183256,3.582,-0.742,5.643,1.95,2.545,1.037,3.529,-0.702,5.648,1.927,2.542,0.958,0.268,0.729,0.059,0.211,0.317,0.391
J025331.40-003408.2,0.004218,0.00308529,,0.00506299,,,0.00479722,0.012953600000000001,0.010839299999999998,-0.562483288994426,6.4801800000000005E-6,5.426830000000001E-7,6.75715E-7,1.40723E-5,-5.801219999999999E-6,2.70963E-5,43.384945465843494,16.4342,16.2907,,16.4088,,,16.3614,16.5217,16.4955,7.316,7.722,7.265,7.167000000000001,7.255,7.261,7.29,0.02,0.021,0.026000000000000002,0.035,0.02,0.018000000000000002,0.09,0.8855124556579591,0.893299853234001,0.8955241567007206,438100001351009904,2497893571366280576,-50.458241889685404,-0.5689959856850411,0.282936,175.841170777741,20.997,0.558229,8.87245,-26.178578239365898,1.4012200000000001,94.92583039728208,0.952139,43.380950774543706,0.46442799999999995,2.191,-0.75,3.385,1.917,1.088,1.103,2.091,-0.704,3.388,1.907,1.08,1.008,0.422,0.734,0.061,0.216,0.063,0.46
J211146.76+012126.9,0.00596167,0.00126781,0.133,0.00311219,0.044000000000000004,0.129,0.00328592,0.0072339,0.00290084,1.34828420813321,4.2509500000000004E-7,4.60133E-7,5.3344E-7,1.07767E-6,-1.4199300000000001E-5,1.65334E-5,317.943483183706,15.1167,15.2657,15.69,15.6803,15.517999999999999,15.324000000000002,15.4091,16.0752,15.9191,8.535,9.038,8.443999999999999,8.382,8.453,8.372,8.183,0.027000000000000003,0.019,0.036000000000000004,0.023,0.021,0.025,0.257,0.7433996862109998,0.7490592211497502,0.7509665708478399,3176101501351020960,2690763200962109312,-30.0408426147128,1.3574226128730402,0.19001099999999999,52.021100394373796,16.3678,0.698268,10.5175,-50.1913186961961,1.31536,52.9572269317704,2.56248,317.94491393179,0.347871,0.858,-0.784,3.957,2.328,0.194,0.664,0.774,-0.763,3.956,2.325,0.193,0.575,0.364,0.728,0.09,0.333,0.017,0.373
J225219.00+101854.9,0.00509107,0.00428575,,0.0033503,,,0.00410396,0.0215167,0.00653684,10.3219238259972,5.44516E-7,8.77325E-7,7.58366E-7,1.33899E-6,8.7997E-6,1.80977E-5,343.067230500009,18.3886,17.8548,,17.7067,,,17.8991,17.6256,17.6418,7.357,7.747999999999999,7.199,7.0520000000000005,7.218999999999999,7.184,7.1160000000000005,0.051,0.027000000000000003,0.026000000000000002,0.04,0.02,0.017,0.14300000000000002,0.7962247115160014,0.8052746882965007,0.8241741228070001,3430110601351017894,2718032498080290432,-42.7123811486596,10.3152668667063,0.282158,81.2469236516883,22.4707,0.36861700000000003,9.05103,25.3738380684525,1.17806,72.222389848898,0.72241,343.079291153862,0.296581,6.103,-0.729,3.247,2.427,5.553,0.55,6.096,-0.702,3.246,2.426,5.556,0.518,0.139,0.755,0.037,0.15,0.153,0.146
J232713.08+072930.1,0.0158236,0.00721191,,0.010276,,,0.0221148,0.0606493,0.0154875,7.480743813233171,3.5534599999999996E-7,6.65737E-7,5.38445E-7,9.19294E-7,-2.76429E-5,-1.7366200000000002E-6,351.80705225899806,19.8341,19.5928,,19.5428,,,19.5659,19.4808,19.5403,8.456,8.749,8.399,8.327,8.38,8.356,7.925,0.036000000000000004,0.027000000000000003,0.018000000000000002,0.022000000000000002,0.019,0.024,0.201,1.0049708020024397,1.0109630549039996,1.0253724640800002,3523107501351035770,2760718906724866048,-49.8206181485059,7.49157528112373,0.10569400000000001,89.4217050657881,9.06294,0.42582299999999995,9.68629,-97.10223937845119,0.514505,-2.33786408253885,1.41584,351.804550491237,0.246471,4.371,-0.722,5.255,4.063,4.229,0.142,4.383,-0.658,5.256,4.067,4.25,0.136,0.125,0.738,0.102,0.339,0.151,0.04
J232847.15+104506.9,0.00914857,0.00487005,,0.0236472,,,0.00997589,0.033057300000000005,0.00993282,10.7473710981468,1.87523E-7,9.332649999999999E-7,8.75551E-7,5.27273E-7,-4.07202E-5,3.24668E-5,352.193767271415,18.250999999999998,18.1276,,18.1375,,,18.1405,17.9555,18.1102,7.874,8.229,7.819,7.734,7.81,7.794,8.133,0.044000000000000004,0.027000000000000003,0.023,0.026000000000000002,0.02,0.02,0.326,0.96704126006424,1.018426983378001,1.0458548305970812,3523110601351030534,2762617557147267328,-47.142975854986105,10.7517427520471,0.135982,92.2890062981369,10.914000000000001,0.42651999999999995,9.27133,-144.822325870506,0.50897,109.65922113950899,1.30608,352.19661876368104,0.280156,3.425,-0.817,4.8,1.645,1.387,2.039,2.945,-0.791,4.803,1.621,1.359,1.583,1.472,0.707,0.089,0.31,0.152,1.56
J222944.02+242329.0,0.00628436,0.00482467,,0.00356463,,,0.00573919,0.0111168,0.0107598,24.377908432987,1.59322E-5,6.30836E-7,6.27911E-7,1.66952E-5,-7.0826100000000004E-6,4.73407E-5,337.435917773336,19.1625,18.4749,,18.2543,,,18.5219,18.1456,18.1666,7.484,7.89,7.3839999999999995,7.279,7.406000000000001,7.376,7.309,0.02,0.028999999999999998,0.015,0.038,0.02,0.018000000000000002,0.125,0.8325580769550014,0.836577208612001,0.8462299796810411,3368124201351049182,1875741926175553920,-28.176316303288697,24.391363182471398,0.30732600000000004,86.14216748060021,19.7288,0.598216,9.111260000000001,-25.634170504463395,0.831571,166.639260724149,1.03909,337.433673860628,0.523629,7.399,-0.655,3.541,2.082,6.491,0.908,7.339,-0.609,3.54,2.075,6.533,0.818,0.254,0.74,0.064,0.249,0.285,0.417
J225639.78+373529.4,0.00266562,0.00221016,0.20600000000000002,0.00249068,0.102,0.001,0.00280523,0.00907018,0.00259808,37.5980782112671,3.6624099999999996E-8,3.3987299999999996E-7,4.25268E-7,5.99225E-8,-1.6461600000000002E-5,3.6729E-5,344.18468594370904,16.4289,16.4251,16.065,16.6727,16.177,15.686,16.5134,16.9467,16.8324,8.005,8.447000000000001,7.905,7.824,7.914,7.857,7.858,0.016,0.019,0.017,0.027000000000000003,0.02,0.02,0.153,0.795210179071001,0.8047206085720005,0.8113305505975004,3448137801351013165,1928174268451214848,-19.904142629733602,37.5914522715634,0.153952,99.0651455966415,16.7039,0.352875,9.7509,-57.5939083556133,0.50702,134.131874717333,0.9053379999999999,344.165953100836,0.23966500000000002,1.109,-0.716,3.884,3.478,0.898,0.211,1.104,-0.652,3.884,3.481,0.886,0.205,0.057,0.719,0.045,0.174,0.066,0.044
J230107.63+405618.4,0.00358121,0.00200941,0.001,0.00965023,0.135,0.001,0.00226019,0.0135664,0.0014165,40.9369226786157,3.69995E-8,4.901789999999999E-7,5.345729999999999E-7,5.7999400000000004E-8,-2.70772E-5,-1.21533E-5,345.272772736057,16.6902,16.6762,16.307000000000002,16.8552,16.564,16.168,16.7572,17.0918,17.0142,8.458,9.136000000000001,8.318999999999999,8.242,8.289,8.208,7.935,0.046,0.023,0.027000000000000003,0.022000000000000002,0.02,0.02,0.19899999999999998,0.7518127703640002,0.7605987903505007,0.7782367584125002,3461140801351035243,1930213450202502016,-17.2860862548011,40.9383583085545,0.193767,101.44656054415199,13.9585,0.43252799999999997,10.9814,-100.412212171896,0.5743520000000001,-45.9407676836149,1.1990100000000001,345.28175719097703,0.32131,1.446,-0.781,4.276,2.228,0.74,0.706,1.382,-0.781,4.278,2.221,0.737,0.64,0.248,0.711,0.066,0.243,0.041,0.275
J224920.45+432938.7,0.00802528,0.00661894,,0.00459641,,,0.00274283,0.0144317,0.00434668,43.493881359186496,7.75852E-8,3.7247300000000003E-7,6.386889999999999E-7,1.0166399999999999E-7,-2.0682199999999997E-5,-1.2843599999999998E-5,342.34766940608,17.6399,17.7483,,18.0414,,,17.8262,18.401,18.258,10.345,10.782,10.232999999999999,10.173,10.241,10.032,8.602,0.023,0.022000000000000002,0.016,0.023,0.02,0.049,,0.770557100177,0.7847439861250003,0.7967230152920004,3433143901351013114,1933936087336894976,-14.023373564043801,43.4940212703501,0.146169,100.612130394527,6.9028,0.308742,12.1372,-74.00580154656849,0.386613,-48.1193661591886,0.8606530000000001,342.335144707225,0.21755100000000002,0.839,-0.745,5.821,2.854,0.454,0.386,0.798,-0.68,5.817,2.861,0.452,0.345,0.148,0.736,0.102,0.375,0.041,0.175
J232947.66+365232.8,0.00593219,0.00416928,,0.00520394,,,0.0111736,0.033743199999999994,0.00873876,36.875206007950396,9.38481E-8,5.12938E-7,5.56615E-7,1.65883E-7,-2.2557199999999998E-5,-2.01278E-6,352.427297354729,19.0953,18.6855,,18.6118,,,18.7299,18.5805,18.5952,9.298,9.902999999999999,9.187000000000001,9.163,9.208,9.154,8.626,0.032,0.026000000000000002,0.02,0.023,0.02,0.03,,0.7032766268515599,0.7076947003564998,0.7127438157845002,3525136301351055334,1913623537727225856,-23.1793624447687,36.8757010676813,0.21631199999999998,105.265407097558,12.323,0.34277199999999997,11.4532,-79.96346076698879,0.585738,-13.592192942096501,1.7512900000000002,352.448604861569,0.369797,4.374,-0.702,4.553,2.241,3.677,0.697,4.38,-0.615,4.553,2.241,3.703,0.645,0.196,0.715,0.054,0.201,0.284,0.23
J235256.11+365714.3,0.0165739,0.00832752,,0.00794377,,,0.015436600000000002,0.0156711,0.00869189,36.9562885184912,8.00291E-8,4.90462E-7,8.42291E-7,1.0581899999999999E-7,-2.30051E-5,-3.48534E-5,358.24951201590204,17.9633,17.6939,,17.6077,,,17.6755,17.5675,17.6537,5.234,5.437,5.162000000000001,5.149,4.994,5.184,5.138999999999999,0.044000000000000004,0.017,0.018000000000000002,0.207,0.08,0.013999999999999999,0.032,1.4495305327834602,1.5007454908000009,1.5452765199239404,3581136301351055855,2879667063915138048,-24.4586170798544,36.953878523921205,0.25599,110.124447061215,19.9176,0.49428199999999994,6.35597,-90.3522204408436,0.0169505,-123.44325543155,0.03203,358.23361771832003,0.6120359999999999,4.189,-0.678,3.512,3.385,3.957,0.232,4.195,-0.61,3.512,3.388,3.965,0.225,0.109,0.743,0.052,0.198,0.137,0.055
J022200.83+044449.1,0.00125616,0.012788200000000001,,0.00279308,,,0.00891495,0.00366771,0.00362388,4.755342676565,7.77077E-8,1.01164E-6,6.07436E-7,2.3552900000000002E-7,2.3227E-5,-8.42919E-6,35.4910870340795,16.5578,16.3518,,16.4236,,,16.4304,16.5027,16.4734,6.607,6.961,6.501,6.475,6.457999999999999,6.513999999999999,6.419,0.049,0.026000000000000002,0.023,0.069,0.025,0.016,0.059000000000000004,0.8995488208580008,0.9014855235840006,0.9075957348592,349104501351046592,2516606056682348928,-51.3365906835361,4.74708833068761,0.191387,160.82173355374098,25.8292,0.3132,8.01407,79.46912208632291,0.0448395,-20.216748652956603,0.07427769999999999,35.5034744585184,0.261281,2.468,-0.747,2.941,2.523,1.978,0.49,2.461,-0.682,2.942,2.523,1.979,0.467,0.135,0.756,0.026,0.121,0.14,0.108
J032207.96-235347.3,0.011682399999999999,0.00416483,,0.0114615,,,0.0116999,0.027264299999999998,0.00935985,-23.9095774720893,3.07822E-7,8.60715E-7,5.75208E-7,3.67045E-7,-5.4064099999999995E-6,2.34214E-5,50.537798260282294,19.3162,19.0183,,19.0224,,,19.0709,19.0477,19.0169,9.047,9.555,8.936,8.882,8.96,8.884,8.843,0.023,0.023,0.019,0.023,0.02,0.024,0.3,0.76303950362304,0.7782349908410003,0.8000655162260008,511024301351039603,5098158306707377536,-55.971199095672,-23.8965166825278,0.207078,216.061046888008,10.6692,0.22672399999999998,10.9203,-12.077367768539801,0.736817,75.5960195622385,0.575067,50.5332792553067,0.204678,4.213,-0.698,4.867,3.601,4.02,0.194,4.219,-0.627,4.868,3.599,4.027,0.188,0.084,0.746,0.047,0.176,0.1,0.041
J045738.95-261957.6,0.00256806,0.00247043,0.001,0.00323025,0.162,0.001,0.00254388,0.015359200000000002,0.00768924,-26.343712276184696,4.10469E-8,5.33727E-7,4.38886E-7,3.62172E-8,-1.25475E-5,-1.11794E-5,74.41154947886129,17.3155,17.2227,16.887999999999998,17.3722,16.799,16.963,17.2915,17.5373,17.4821,9.729,10.35,9.565,9.436,9.405,9.314,8.883,0.026000000000000002,0.022000000000000002,0.021,0.023,0.021,0.03,0.32,0.6197711915770401,0.6216792416770001,0.6300421295230477,750025801351010859,4880759500410004096,-35.6068579029576,-26.3327317313563,0.364242,227.180832744961,14.6421,0.408258,12.2891,-42.4511678219741,1.33139,-46.6944274349449,1.14478,74.4122598434715,0.30304000000000003,1.809,-0.73,4.182,3.173,1.537,0.273,1.803,-0.691,4.183,3.171,1.529,0.264,0.164,0.739,0.057,0.207,0.203,0.065
J051124.00-221013.1,0.00508804,0.00403816,,0.00451605,,,0.00521701,0.0101658,0.00713688,-22.170381777517,4.71779E-8,4.0495899999999997E-7,4.77717E-7,2.44515E-8,8.52664E-6,1.67646E-5,77.83776275867051,17.3264,17.1304,,17.2058,,,17.1968,17.2908,17.2601,6.962999999999999,7.224,6.836,6.791,6.806,6.814,6.752999999999999,0.031,0.019,0.017,0.067,0.022000000000000002,0.016,0.071,0.9481450757608808,0.9578536111230004,0.9743324798340001,781022801351061479,2962456750432730496,-31.366418155325302,-22.1702738920571,0.478559,223.549407643269,22.3145,0.647039,8.26344,26.7229872855278,0.392849,57.2355232553569,0.383173,77.8501145316045,0.231346,3.512,-0.753,3.272,4.098,3.377,0.135,3.517,-0.691,3.271,4.101,3.385,0.131,0.096,0.741,0.062,0.206,0.11,0.028
J051637.50-195024.7,0.0108119,0.00355449,,0.00377295,,,0.00670301,0.0221445,0.00646093,-19.847240687848803,1.96487E-7,7.08171E-7,3.42145E-7,9.28999E-8,4.92692E-5,1.56786E-6,79.1366742624676,18.6503,18.2935,,18.2639,,,18.3558,18.2792,18.2575,8.366,8.731,8.274,8.249,8.291,8.249,8.002,0.051,0.021,0.024,0.023,0.021,0.021,0.215,0.8979370278400007,0.9006422700106014,0.9014739877280009,784019701351026486,2963296983474909056,-29.425832605220798,-19.839982062213398,0.254117,221.491213256949,13.0227,0.392938,9.85069,177.835999602882,0.504776,0.32869240960969204,1.54386,79.15628708867241,0.154619,3.651,-0.79,4.436,2.01,2.717,0.933,3.619,-0.713,4.438,2.014,2.716,0.872,0.23,0.732,0.059,0.213,0.321,0.34
J043953.07-040608.3,0.00274836,0.00685607,0.191,0.00342032,0.079,0.22,0.00331784,0.00760639,0.00723737,-4.097909620473129,5.8093199999999994E-8,3.7772199999999997E-7,4.14951E-7,4.8745000000000004E-8,-1.0047799999999999E-5,2.8489899999999996E-5,69.9806177849618,16.5589,16.4263,16.088,16.5382,16.028,15.591,16.5015,16.6774,16.6467,7.268,7.656000000000001,7.218,7.136,7.2,7.188,7.19,0.049,0.026000000000000002,0.023,0.039,0.021,0.017,0.111,0.9028963977010008,0.9047162177965011,0.9085462566204406,698004601351041969,3201594035484285440,-30.9738731469702,-4.1023768576035105,0.25639,200.587865706629,18.9476,0.254739,8.726519999999999,-37.556976096814296,0.518605,99.9061228791175,0.613719,69.971284558528,0.22887399999999997,2.289,-0.846,3.612,1.778,1.008,1.281,2.185,-0.832,3.612,1.776,1.007,1.177,0.426,0.712,0.03,0.131,0.024,0.438
J064427.48-283243.6,0.0038142,0.00177904,,0.00518482,,,0.00243369,0.00920687,0.00650499,-28.544305168277997,5.07312E-8,4.97212E-7,5.19916E-7,3.6575E-8,-2.80277E-5,-3.05752E-5,101.119222970583,16.4607,16.4215,,16.5944,,,16.4911,16.7818,16.7413,8.41,8.857000000000001,8.245,8.181000000000001,8.234,8.166,7.9079999999999995,0.049,0.026000000000000002,0.028999999999999998,0.023,0.021,0.02,0.182,0.7508684152570004,0.7622499007020004,0.7685370778910006,1011028801351045881,2918665470041992192,-13.9871196503946,-28.5455673883143,0.163881,238.127633212568,15.3444,0.23913099999999998,10.2701,-94.7710377214995,0.849535,-112.11911281063801,0.961046,101.114355288474,0.144327,2.1,-0.813,4.071,1.746,0.711,1.389,1.976,-0.794,4.07,1.748,0.711,1.264,0.519,0.727,0.035,0.147,0.018,0.528
J083218.53-192808.4,0.011296899999999999,0.00608711,0.18100000000000002,0.0298632,0.134,0.001,0.0067897999999999995,0.04083730000000001,0.00132271,-19.4519423290233,5.96271E-7,4.92056E-7,6.0698E-7,1.34334E-6,-2.88449E-5,-8.79987E-6,128.032371873871,18.36,18.3215,16.06,17.8469,16.562,15.508,17.9589,17.7228,17.7038,8.152000000000001,8.722999999999999,8.077,8.014,8.07,8.017999999999999,8.06,0.04,0.026000000000000002,0.028999999999999998,0.023,0.02,0.022000000000000002,0.18,0.7444757437689995,0.7474402120729997,0.7495917326185002,1280019701351046981,5706857702011115008,11.8603414921404,-19.4691547928333,0.306187,242.290013921223,19.1547,0.273993,10.2073,-111.97540951573,0.11211900000000001,-32.1296989918023,0.12631199999999998,128.077195542468,0.15278599999999998,5.197,-0.733,3.595,1.941,4.173,1.024,5.123,-0.68,3.595,1.942,4.187,0.952,0.269,0.743,0.032,0.137,0.209,0.336
J054612.99+130607.9,0.00552251,0.00639086,,0.006437999999999999,,,0.00944292,0.0234845,0.00781841,13.092325539511599,1.69734E-7,4.0375100000000003E-7,4.841470000000001E-7,1.72007E-7,-3.91423E-5,2.2051799999999998E-5,86.5559517625658,18.7521,18.1991,,18.0529,,,18.2608,17.969,17.9939,8.738,9.392000000000001,8.544,8.457,8.479,8.37,8.134,0.017,0.021,0.017,0.022000000000000002,0.019,0.026000000000000002,0.294,0.6016736101880001,0.6025668382600003,0.6063359039920008,868113601351007481,3346485925445611136,-8.047769439628219,13.102021948015402,0.6175229999999999,193.68248794389,19.3231,0.403855,11.3849,-142.066508149018,2.4290599999999998,77.98071895108309,2.81913,86.55423373002529,0.672532,6.197,-0.653,3.58,2.426,5.632,0.565,6.196,-0.587,3.581,2.425,5.631,0.539,0.155,0.743,0.045,0.181,0.185,0.163
J035823.36+253902.5,0.0216811,0.00375604,,0.0111996,,,0.0131579,0.0568634,0.0276433,25.647966207091304,4.5827099999999996E-8,8.501560000000001E-7,1.07845E-6,1.13673E-7,-4.76826E-5,3.53407E-5,59.593677069643896,18.6212,18.2372,,18.0555,,,18.2741,17.9933,18.0296,8.502,8.998,8.384,8.31,8.405,8.312999999999999,8.421,0.024,0.02,0.02,0.023,0.019,0.025,0.377,0.7461595178482405,0.7478671330230005,0.7493978965260001,600125701351030752,67156177360191104,-20.6369426305104,25.650486550511303,0.182921,167.477282318771,14.7546,0.26552600000000004,10.4368,-165.468619735021,0.627853,118.496634846282,1.41584,59.5975012578918,0.394733,6.703,-0.808,4.151,1.26,2.53,4.173,6.115,-0.786,4.151,1.258,2.482,3.63,1.995,0.705,0.034,0.158,0.232,2.135
J043007.12+303158.3,0.019324599999999997,0.00638583,,0.00667648,,,0.0125494,0.0301055,0.012473200000000002,30.549666547172,3.0606E-6,7.063389999999999E-7,7.6973E-7,4.46034E-6,-2.8096E-5,-2.01933E-5,67.55971235395289,19.7033,19.0223,,18.8443,,,19.0966,18.7222,18.764,7.595,7.95,7.48,7.442,7.476,7.466,7.439,0.018000000000000002,0.023,0.02,0.032,0.019,0.019,0.14800000000000002,0.9186444914450007,0.9345278960600004,0.9657253915230009,678130201351036747,171166953690498304,-12.218922797551,30.5327424131507,0.303774,168.903857120559,15.2644,0.348484,9.0547,-104.393094174094,0.8248610000000001,-77.2345521395318,0.871175,67.5295819049405,0.391974,7.187,-0.711,4.092,2.511,6.673,0.514,7.189,-0.655,4.092,2.509,6.678,0.485,0.137,0.739,0.049,0.203,0.168,0.16
J070447.77+052818.8,0.00870604,0.0044228,,0.00331045,,,0.00781218,0.0137079,0.00720232,5.47197396556816,3.04206E-7,6.693300000000001E-7,6.43086E-7,2.94023E-7,-2.12583E-5,-2.70812E-6,106.191458942304,18.3941,18.1681,,18.2014,,,18.1923,18.3182,18.2846,8.615,9.071,8.541,8.498,8.554,8.494,8.655,0.017,0.018000000000000002,0.021,0.023,0.02,0.025,0.451,0.8500021528459882,0.8501349343975446,0.8521537395852343,1063106001351005261,3152802244931516800,5.456458672393321,5.47180581190171,0.273434,209.567294894994,12.6209,0.243015,10.2748,-73.27433783155729,1.2066299999999999,-7.33892523275427,1.53641,106.199040774767,0.28023400000000004,3.109,-0.785,4.507,3.025,2.805,0.303,3.112,-0.76,4.506,3.024,2.811,0.293,0.129,0.735,0.044,0.168,0.156,0.066
J074520.97+035223.7,0.0033349000000000005,0.00207382,,0.00408694,,,0.0023001,0.0104986,0.00321114,3.89017659163002,2.68741E-8,4.80619E-7,7.24401E-7,6.36913E-8,-3.05081E-5,-2.9323200000000004E-6,116.336545179468,17.127,17.0883,,17.2821,,,17.1571,17.4885,17.404,7.155,7.4510000000000005,7.081,6.959,7.063,7.075,7.047000000000001,0.036000000000000004,0.023,0.02,0.033,0.019,0.017,0.10099999999999999,1.0118020249843616,1.046980470421001,1.0742562629480412,1169104501351010166,3137015113379831424,13.7542056805296,3.87313870445532,0.13164800000000002,215.64146700167498,12.9481,0.290035,8.44201,-104.475476906026,0.597887,-7.40685203645837,0.828994,116.337418721725,0.305741,1.314,-0.689,4.437,2.793,0.929,0.385,1.3,-0.664,4.441,2.783,0.918,0.369,0.077,0.719,0.054,0.209,0.063,0.096
J060519.76+183749.7,0.00340793,0.00186824,0.14,0.00102293,0.08,0.17300000000000001,0.00135611,0.00854947,0.00494508,18.6423380470893,1.1181200000000001E-7,3.58013E-7,4.3088700000000004E-7,1.10986E-7,-7.622810000000001E-6,1.55997E-5,91.32606456902691,16.0078,15.9974,15.762,16.2162,16.023,15.599,16.0864,16.5005,16.3788,8.246,8.744,8.122,8.072000000000001,8.116,8.043,8.38,0.018000000000000002,0.026000000000000002,0.024,0.022000000000000002,0.019,0.023,0.353,0.7550467759349998,0.7656380736870004,0.7837770837430001,919118101351037452,3374352944572711296,-1.30974255883633,18.630462840312,0.521285,191.169426127465,15.959000000000001,0.39702600000000005,10.1991,-35.629286213830206,2.60262,53.141574363466304,2.8673,91.3324333413808,0.491126,3.532,-0.844,3.977,1.402,0.563,2.97,3.127,-0.836,3.979,1.399,0.561,2.562,1.659,0.724,0.053,0.19,0.02,1.671
J060748.66+220008.9,0.00701704,0.0052702,,0.0086974,,,0.00334536,0.0500823,0.00799894,22.004235818686,1.2474899999999999E-6,4.2398E-7,4.21028E-7,1.32185E-6,-1.5831300000000002E-5,1.45609E-5,91.9635156387705,18.4641,18.2678,,18.304000000000002,,,18.3224,18.3858,18.3631,7.25,7.456,7.144,7.111000000000001,7.152,7.176,7.06,0.027000000000000003,0.024,0.016,0.048,0.02,0.018000000000000002,0.09699999999999999,1.1416439437804988,1.1584109192899996,1.1798828531687597,912122701351000003,3423520665025700864,0.842429977219652,22.002396421373202,0.248086,188.509087357247,10.5401,0.28422800000000004,8.32237,-55.71085936545871,0.058186400000000006,50.581811964988795,0.0921367,91.9528376753574,0.22469299999999998,2.395,-0.717,4.876,2.249,1.71,0.685,2.378,-0.667,4.875,2.255,1.678,0.641,0.19,0.73,0.052,0.192,0.208,0.224
J072007.82+173458.1,0.00910684,0.010384299999999999,,0.00299107,,,0.00551298,0.0376677,0.00675968,17.5817036176778,5.98373E-7,4.92959E-7,4.6668700000000003E-7,5.50624E-7,-5.273819999999999E-6,9.38242E-6,110.027800279338,18.8704,18.4681,,18.369,,,18.5269,18.2518,18.3241,8.991,9.577,8.834,8.802999999999999,8.884,8.79,8.915,0.03,0.022000000000000002,0.018000000000000002,0.022000000000000002,0.021,0.027999999999999997,0.51,0.7005853821162807,0.7147874698105006,0.7278165080366006,1094118101351000005,3361992818967984512,14.1041270954695,17.5827975704353,0.9471629999999999,200.14990490031502,13.1014,0.321256,11.2498,-20.7248106558712,3.1106,24.2742506507335,3.39316,110.03264450270201,0.8797280000000001,4.66,-0.816,4.428,1.666,2.906,1.754,4.382,-0.797,4.43,1.667,2.914,1.434,0.918,0.733,0.057,0.207,0.364,1.143
J071507.62+194244.9,0.00532325,0.00554645,,0.00699716,,,0.00972435,0.03508680000000001,0.0149841,19.706545642146498,7.45664E-7,6.10097E-7,6.168869999999999E-7,6.5139E-7,2.06915E-5,1.34824E-6,108.78202356485001,19.0145,18.5655,,18.4696,,,18.6293,18.3082,18.4216,8.435,8.866,8.345,8.318999999999999,8.376,8.306000000000001,8.407,0.026000000000000002,0.024,0.021,0.023,0.019,0.023,0.302,0.803814044563,0.8087842315400003,0.8159797382050005,1088119601351030385,3363328210200922240,13.901350839028002,19.71256355165,0.6567930000000001,197.64665561307498,13.0414,0.272303,10.1328,69.5963875798122,2.09625,5.536387905714751,2.1354,108.78175385976299,0.556904,4.807,-0.744,4.435,1.756,3.368,1.439,4.652,-0.73,4.435,1.754,3.373,1.277,0.489,0.737,0.043,0.172,0.287,0.649
J062156.35+431128.3,0.00808571,0.00299936,,0.00759518,,,0.00837406,0.0361186,0.0110913,43.1948257550558,3.5038000000000004E-7,6.25162E-7,7.28073E-7,3.29553E-7,-2.3481999999999998E-7,1.91082E-6,95.4882251226267,18.8362,18.1286,,17.8731,,,18.1483,17.5478,17.7387,8.07,8.705,7.9270000000000005,7.831,7.876,7.81,7.682,0.017,0.024,0.024,0.027000000000000003,0.021,0.02,0.171,0.6523249727830002,0.6538726896370001,0.6568466270250002,957143901351007853,961700042941421696,13.226683045168901,43.1912097123508,1.59754,170.897773785911,23.7317,0.293373,10.4941,-4.39570769356573,5.14243,-18.1803730565668,5.29594,95.4847734552167,1.85198,7.876,-0.754,3.125,1.713,6.407,1.468,7.763,-0.707,3.127,1.713,6.406,1.383,0.398,0.713,0.027,0.119,0.155,0.466
J080717.60+243402.5,0.00368932,0.00313273,0.001,0.00217644,0.153,0.001,0.00475656,0.0103579,0.00813555,24.572281439858397,2.5493000000000002E-8,3.3035E-7,3.76436E-7,4.67102E-8,-2.5374099999999998E-5,5.6781200000000004E-6,121.825497074195,17.7052,17.6051,16.374000000000002,17.745,17.132,15.767000000000001,17.677,17.8669,17.8484,9.245,9.725,9.113,9.064,9.152000000000001,9.055,8.487,0.022000000000000002,0.02,0.017,0.023,0.019,0.032,0.387,0.7566009001302402,0.7809404599570002,0.811006999470921,1222124201351039677,680942428848421248,26.9118792205004,24.5672513880512,0.10044,197.634712788884,9.914810000000001,0.37809,11.1876,-88.70037903012779,0.921193,16.5686567997978,1.28498,121.823371589284,0.213168,3.465,-0.795,5.012,1.518,0.855,2.61,2.868,-0.784,5.012,1.514,0.852,2.017,1.887,0.714,0.082,0.274,0.052,1.924
J104708.56-273624.5,0.01705,0.00235395,,0.00645626,,,0.0103801,0.0360393,0.011339700000000001,-27.611506583631503,1.68357E-7,7.69689E-7,8.845299999999998E-7,1.65065E-7,-2.7755500000000002E-5,-2.69581E-5,161.776486342845,19.0067,18.4986,,18.3773,,,18.5382,18.2548,18.3125,8.821,9.502,8.663,8.55,8.607999999999999,8.533999999999999,8.394,0.055,0.032,0.027000000000000003,0.021,0.018000000000000002,0.025,,0.6543727838177598,0.6605528112282582,0.6777763374255998,1622027301351016046,5457356935752101888,27.657509428926,-27.606917978982,0.23200500000000002,271.842020833223,15.7156,0.660601,11.2473,-95.69153014080679,0.6286649999999999,-96.1772583690601,2.51517,161.78554608817,0.327969,5.646,-0.735,4.051,2.232,4.887,0.759,5.651,-0.674,4.055,2.217,4.912,0.653,0.25,0.718,0.092,0.339,0.461,0.384
J110551.19-161627.4,0.0275399,0.00698596,,0.011399700000000002,,,0.0121221,0.0268522,0.021256,-16.283049437372597,3.7878E-7,8.73221E-7,8.776990000000001E-7,9.740460000000001E-7,-1.24455E-6,3.84799E-5,166.452487863878,19.6149,19.1862,,19.0574,,,19.1789,19.0299,19.04,7.747000000000001,8.046,7.69,7.607,7.696000000000001,7.672000000000001,7.8,0.047,0.021,0.027000000000000003,0.031,0.02,0.019,0.18899999999999997,1.0513102359549789,1.0629213061884992,1.086275538876038,1666016701351042843,3562398398181015936,39.6037412779233,-16.2742866457877,0.139152,269.297356351475,10.4183,0.368294,8.935089999999999,-0.8066575826812841,0.44354,127.257710044566,1.07829,166.463453131135,0.24393,4.749,-0.694,4.927,2.16,3.926,0.823,4.739,-0.645,4.931,2.148,3.962,0.725,0.28,0.711,0.076,0.298,0.41,0.398
J145949.17-243834.1,0.00418947,0.00140608,,0.00363865,,,0.00566722,0.0150489,0.00541993,-24.6372284068668,3.6192699999999996E-8,4.67333E-7,4.6054900000000006E-7,6.27222E-8,-7.99576E-7,-2.00028E-5,224.948018303391,17.1007,17.0373,,17.1912,,,17.1132,17.4198,17.3133,9.072000000000001,9.633,8.968,8.901,8.962,8.927,8.641,0.024,0.027999999999999997,0.021,0.024,0.021,0.033,0.361,0.7449806070479997,0.750472798344,0.754535074805,2245024301351020952,6229228804419921408,29.681114203065402,-24.6428260624128,0.23367399999999997,336.702668881071,11.7361,0.319765,11.0554,2.0888536721257602,0.49809899999999996,-65.8020129921179,1.00984,224.954776406317,0.309247,3.838,-0.807,4.642,1.397,0.738,3.1,3.285,-0.762,4.642,1.399,0.736,2.558,1.837,0.722,0.057,0.2,0.029,1.856
J121913.45-031911.7,0.0191679,0.00218858,0.001,0.00771175,0.12,0.001,0.008784700000000001,0.00952259,0.00756159,-3.3295753027560697,5.618610000000001E-7,3.66745E-7,4.1058599999999997E-7,1.2278E-6,-1.3248800000000001E-5,-1.61128E-5,184.807005474297,17.6415,17.3619,15.205,17.3286,16.653,15.325,17.3861,17.3061,17.3359,6.604,6.858,6.474,6.475,6.437,6.497999999999999,6.417999999999999,0.046,0.023,0.027000000000000003,0.077,0.023,0.015,0.064,0.9757864640334396,0.9962620705359992,1.006486293679999,1845003101351019335,3693358857347115648,58.5751494517149,-3.31998607496602,0.523359,287.371492217086,19.8295,0.915301,7.80978,-47.3619770302921,0.0339582,-54.5556343677055,0.054162,184.805984810588,0.795446,3.418,-0.687,3.551,2.305,2.705,0.712,3.429,-0.588,3.553,2.29,2.709,0.62,0.272,0.745,0.099,0.351,0.467,0.365
J140358.54-150153.6,0.0170766,,,0.00897991,,,0.0107271,0.00528278,0.00715176,-15.0199599388344,,8.591540000000001E-7,1.40433E-6,,-3.5868099999999996E-5,-4.4876700000000004E-5,210.987718168671,15.6806,,,16.057000000000002,,,15.8535,16.3407,16.2273,7.422999999999999,7.794,7.353,7.244,7.335,7.297000000000001,7.221,0.042,0.024,0.023,0.034,0.02,0.016,0.098,0.9155123629464005,0.9233045423,0.9553454983400007,2113015201351031957,6301064228388212352,44.313214642705795,-15.0317268775863,0.22942800000000002,327.772815974258,16.328,0.334181,8.92566,-128.743111363917,0.482042,-165.900070468682,0.826787,210.993746662737,0.328179,1.428,-0.815,3.936,1.969,0.453,0.975,1.339,-0.783,3.935,1.969,0.453,0.889,0.366,0.714,0.045,0.181,0.017,0.372
J090802.67+273331.9,0.00310112,0.00261962,0.33299999999999996,0.00370841,0.156,0.001,0.00429626,0.00543387,0.00475354,27.5550917736619,3.5379E-7,4.5047600000000004E-7,4.86504E-7,2.87616E-6,-1.52921E-5,-2.4464200000000002E-5,136.992218961257,16.6779,16.7325,16.734,16.9778,16.752,17.027,16.799,17.2909,17.1639,6.781000000000001,7.005,6.682,6.642,6.67,6.7010000000000005,6.63,0.02,0.02,0.016,0.076,0.022000000000000002,0.017,0.07200000000000001,1.2185671593170004,1.2777894902340003,1.319065646613481,1369127201351044327,692131643288210432,40.8363185134201,27.558804402512003,0.291935,198.792158627274,11.8835,0.404823,7.9786600000000005,-51.7782618829706,0.0448901,-89.59823917278419,0.0650361,137.011009119245,0.19263,1.105,-0.847,4.636,2.47,0.569,0.536,1.055,-0.813,4.638,2.47,0.567,0.486,0.192,0.758,0.073,0.273,0.035,0.215
J105159.32+254748.4,0.019738099999999998,0.0200166,,0.011856799999999999,,,0.0183559,0.0420293,0.0234107,25.7962166758465,1.17126E-6,6.75473E-7,6.75515E-7,7.96064E-7,-8.708489999999999E-6,-4.92898E-5,162.989653599967,20.3385,19.7977,,19.5309,,,19.7639,19.3219,19.3983,8.683,9.092,8.551,8.492,8.507,8.451,8.158,0.024,0.023,0.018000000000000002,0.023,0.02,0.021,0.287,0.8472238105800003,0.8695800894720004,0.9108876353420007,1633125701351032791,729721025264254720,63.295507436493104,25.796742288073897,0.175489,208.94140501996498,10.622,0.394173,10.2432,-31.2361997657044,0.730376,-168.794313043438,1.14493,162.996960067928,0.218581,6.957,-0.751,4.898,2.174,6.155,0.803,6.939,-0.72,4.901,2.161,6.183,0.715,0.223,0.752,0.08,0.31,0.347,0.375
J113724.63+401951.9,0.00545211,0.00436978,,0.00456656,,,0.0110073,0.018588900000000002,0.00674831,40.3288118949579,5.16841E-8,4.07594E-7,5.367139999999999E-7,6.22621E-8,-1.3040799999999999E-5,-8.27424E-7,174.358294025344,18.3017,18.1246,,18.2421,,,18.2011,18.3321,18.3521,9.176,9.693999999999999,9.055,9.003,9.099,8.977,8.312999999999999,0.019,0.021,0.018000000000000002,0.023,0.021,0.032,0.287,0.7427915537490004,0.7554533541190003,0.7873708289770005,1740140801351002832,767724339008151296,69.79817842518311,40.331034277006395,0.16351400000000002,167.415600835582,10.603,0.46631000000000006,11.1847,-52.4375488426565,1.44576,-1.4077045415973202,1.35735,174.352628849273,0.177602,2.181,-0.737,4.9,2.875,1.818,0.362,2.168,-0.676,4.906,2.86,1.801,0.343,0.227,0.738,0.082,0.283,0.302,0.117
J123604.87+091346.7,0.0328569,0.0101123,,0.0141589,,,0.014063800000000001,0.0337421,0.0183542,9.220294548454381,4.12474E-7,4.90891E-7,5.75499E-7,9.69883E-7,-2.3366399999999997E-5,1.3400899999999999E-5,189.01979899432098,19.9004,19.4348,,19.2308,,,19.3905,19.0555,19.1459,7.897,8.191,7.858,7.774,7.848,7.854,7.447,0.042,0.026000000000000002,0.028999999999999998,0.026000000000000002,0.019,0.021,0.191,1.0412473154526805,1.0422112941780008,1.044831234205,1884109001351023062,3903232090665224448,71.73738025156909,9.229550654747241,0.14226,290.757313292145,10.6234,0.287315,9.09675,-81.83868750769629,0.512551,50.3649366606098,0.833441,189.02039541135898,0.244236,5.886,-0.755,4.88,2.048,4.952,0.933,5.845,-0.72,4.881,2.039,4.985,0.829,0.309,0.74,0.06,0.26,0.331,0.432
J125234.03+133234.8,0.00567934,0.00343189,,0.00533738,,,0.00378096,0.0200827,0.00781891,13.544849779813099,3.08212E-6,5.77891E-7,6.2874E-7,6.800419999999999E-6,1.08388E-5,-1.14649E-5,193.132722113941,18.2374,17.908,,17.8618,,,17.9495,17.8223,17.8349,8.504,8.921,8.431000000000001,8.36,8.42,8.385,8.144,0.027000000000000003,0.023,0.018000000000000002,0.023,0.02,0.023,0.24600000000000002,0.8085256349780006,0.8121289077115003,0.8206764911527594,1924113601351026593,3929800346041715968,76.4122417992918,13.5430523540853,0.399075,304.099974539909,14.6443,0.557349,10.2811,42.3714489797506,1.01251,-42.5996538333714,1.97722,193.141726417814,0.786321,4.484,-0.846,4.164,1.535,2.05,2.433,3.914,-0.827,4.159,1.554,1.991,1.83,1.606,0.727,0.076,0.259,0.299,1.786
J130714.07+222725.9,0.00529189,0.00172311,,0.00263525,,,0.00453926,0.010711799999999999,0.00678088,22.455655913454,5.27222E-8,6.58044E-7,5.50922E-7,8.428900000000001E-8,2.33094E-5,-2.5955E-5,196.814493739637,16.4597,16.4906,,16.742,,,16.5621,17.0062,16.9085,8.109,8.458,8.074,7.976,8.051,8.011000000000001,7.962000000000001,0.016,0.023,0.017,0.024,0.02,0.021,0.212,0.9378460311719999,0.949069429055001,0.9510045337800009,1971122701351015499,3944621247388467072,84.1128994209075,22.457274720384603,0.16458699999999998,341.286245956797,12.9596,0.280801,9.53689,78.235663099753,0.489592,-99.343583337936,0.779188,196.80850014547298,0.270887,1.381,-0.8,4.442,2.089,0.556,0.825,1.302,-0.76,4.442,2.094,0.555,0.749,0.29,0.735,0.046,0.182,0.02,0.301
J144247.52+063527.3,0.019575299999999997,0.00592419,,0.00791055,,,0.012354700000000001,0.0135282,0.00628996,6.58498338149605,7.86249E-8,3.6886400000000004E-7,4.73464E-7,1.13427E-7,1.84471E-5,-4.27005E-5,220.73069607376098,18.3286,17.9744,,17.9831,,,18.0698,18.015,17.9537,5.784,6.087000000000001,5.712999999999999,5.718999999999999,5.632000000000001,5.746,5.64,0.044000000000000004,0.02,0.021,0.146,0.051,0.015,0.035,1.3710493516060402,1.6467367964997508,1.8209707184616675,2202106001351054791,1171581866202596736,56.524964005613796,6.590987526060459,0.191528,0.18108142422687803,14.4546,0.444655,7.183110000000001,69.0107183676021,0.40318000000000004,-155.38068249316,0.318438,220.697717655219,0.389073,3.62,-0.738,4.214,1.866,2.407,1.213,3.528,-0.65,4.216,1.863,2.405,1.091,0.377,0.746,0.058,0.21,0.304,0.537
J131422.53+305042.2,0.00855245,0.00264909,,0.00402349,,,0.00639491,0.0762053,0.0119406,30.8474732360953,4.66805E-8,3.58345E-7,6.55313E-7,3.80503E-8,5.97141E-6,-1.2457000000000001E-5,198.58952084323798,17.7862,17.8164,,18.0242,,,17.8778,18.2482,18.1992,9.94,10.368,9.821,9.724,9.805,9.696,8.961,0.033,0.023,0.024,0.022000000000000002,0.019,0.038,,0.7807942376693591,0.783375580622,0.7967244648735204,1982130201351053882,1463032746267353472,83.758747861476,30.845087907849802,0.169383,70.8336151632099,7.233110000000001,0.25654699999999997,11.7672,26.1014549530405,0.364066,-48.5248736131367,0.5301899999999999,198.59380206685,0.136471,1.712,-0.785,5.708,1.932,0.582,1.13,1.532,-0.751,5.707,1.938,0.58,0.945,0.617,0.718,0.077,0.283,0.033,0.639
J135705.36+334825.7,0.0126537,0.00415367,,0.00427381,,,0.00476038,0.00418966,0.00820336,33.8008902057253,2.7057500000000003E-8,6.8809E-7,7.073690000000001E-7,2.1353900000000002E-8,1.3329300000000001E-5,-4.40072E-5,209.289372860376,16.0872,16.023,,16.5908,,,16.3378,17.004,16.8322,7.851,8.09,7.836,7.742999999999999,7.811,7.8,8.197000000000001,0.034,0.03,0.024,0.027000000000000003,0.02,0.019,0.226,1.1311657869739995,1.142306940548999,1.1476693713680002,2087133301351056411,1458027288301305216,74.38238470667491,33.8071863528427,0.15274300000000002,62.2306925176309,10.7855,0.28488,8.96221,43.5061014724833,0.0670153,-158.691324138972,0.058119000000000004,209.272138151713,0.137682,1.317,-0.853,4.836,1.921,0.237,1.081,1.185,-0.833,4.837,1.915,0.236,0.947,0.516,0.732,0.057,0.22,0.013,0.52
J145753.60+295230.4,0.012188,0.00352877,,0.015006,,,0.0148781,0.015977500000000002,0.00766021,29.878682045795397,1.06203E-7,4.79095E-7,4.89913E-7,1.03034E-7,-5.5458900000000005E-5,1.52399E-5,224.467221025262,18.9196,18.4183,,18.2672,,,18.4343,18.1303,18.2189,7.989,8.381,7.937,7.853,7.917999999999999,7.885,7.81,0.024,0.02,0.02,0.026000000000000002,0.02,0.017,0.114,0.8673409331200019,0.8705731940430013,0.8749493799773045,2243130201351018848,1282030970304093952,62.1688114625254,29.8748795233995,0.17535499999999998,46.130145272849795,15.4772,0.246959,9.58499,-198.501556830962,0.116006,54.81060551356689,0.11486800000000001,224.473450518083,0.18004,5.613,-0.787,4.054,1.783,4.314,1.299,5.515,-0.755,4.054,1.782,4.319,1.219,0.342,0.716,0.035,0.141,0.24,0.442
J150740.13-285321.1,0.00635198,0.00419525,,0.00360422,,,0.00519093,0.0425437,0.037669,-28.8857638646344,2.9839E-7,6.45891E-7,8.08189E-7,2.31554E-6,-2.07683E-5,-1.70173E-5,226.902606855905,18.3683,18.3279,,18.4986,,,18.3779,18.6602,18.6227,7.617000000000001,7.8389999999999995,7.564,7.513,7.5329999999999995,7.542999999999999,7.499,0.046,0.024,0.024,0.033,0.02,0.019,0.14400000000000002,1.2610370355742395,1.2865718567389988,1.30139189721776,2262028801351025165,6212459671547859072,25.168417413077197,-28.8893007821522,0.19779000000000002,335.73605782707,7.99379,0.275645,8.63193,-65.1162570952213,0.0612915,-62.96551218549,0.07974110000000001,226.917140427084,0.271294,1.462,-0.726,5.491,3.207,1.193,0.269,1.437,-0.707,5.492,3.208,1.15,0.256,0.134,0.73,0.071,0.262,0.177,0.077
J162547.10-285224.1,0.0115514,0.00873753,,0.0142555,,,0.0161411,0.0540575,0.0125164,-28.8692634677812,4.84014E-7,8.84778E-7,7.761990000000001E-7,6.06631E-7,-1.78083E-5,-1.43251E-5,246.454413163359,19.519000000000002,19.3414,,19.2172,,,19.3054,19.0578,19.1998,8.137,8.48,7.947,7.867999999999999,7.879,7.852,7.726,0.051,0.023,0.018000000000000002,0.025,0.019,0.022000000000000002,0.20800000000000002,1.0144648069150002,1.0854235596897501,1.2393172135975,2468028801351031613,6044184192921131264,14.030845294293401,-28.873433680777698,0.419562,349.516280650306,5.85774,0.23179299999999997,10.0296,-60.4174738535339,1.55526,-50.2366221241123,2.1511,246.44617779496897,0.540664,11.613,-1.23,5.884,0.903,1.417,10.196,12.072,-1.248,5.889,0.883,1.412,10.67,2.536,0.6,0.04,0.092,0.039,2.56
J161159.37-235403.2,0.00723156,0.00310178,,0.00942133,,,0.00257297,0.0139583,0.00718282,-23.8975946344022,1.2617E-7,7.991450000000001E-7,7.44225E-7,3.4451E-7,-4.56235E-5,8.99062E-6,243.01763636932498,18.2445,17.9511,,17.9372,,,18.016,17.9942,17.9602,8.681000000000001,9.205,8.499,8.47,8.535,8.458,8.13,0.078,0.027000000000000003,0.026000000000000002,0.023,0.021,0.026000000000000002,0.27399999999999997,0.7402927685029995,0.7470609712694998,0.7527071475811996,2427024301351044801,6049979856150826880,19.680023033407103,-23.901132541388304,0.21704299999999999,351.116848049639,14.1904,0.419658,10.5902,-174.89284560106003,0.551487,30.091036023129398,1.9491900000000002,242.997453953541,0.258142,3.204,-0.667,4.254,2.091,2.347,0.857,3.183,-0.619,4.257,2.08,2.33,0.794,0.236,0.723,0.058,0.206,0.295,0.301
J160141.11-034548.1,0.0126465,8.7228E-4,,0.00634798,,,0.00702051,0.00901177,0.0103529,-3.7609975222596197,2.0149400000000002E-8,4.44308E-7,5.311610000000001E-7,3.76301E-8,8.61612E-6,-2.2589499999999998E-5,240.41544195768398,15.4471,15.5655,,15.9025,,,15.677,15.9971,16.0837,5.959,6.1370000000000005,5.874,7.949,5.817,5.926,5.843,0.031,0.02,0.018000000000000002,,0.052000000000000005,0.016,0.052000000000000005,1.354091672655722,1.356739658147501,1.3619051778510005,2405003101351004600,4398887087743788288,34.7039076936758,-3.76331316152929,0.179802,6.53897534459312,18.5029,0.396453,6.75068,29.4968605780355,0.024338,-74.3051850381646,0.0373051,240.421285721391,0.32816,0.752,-0.759,3.67,2.968,0.43,0.323,0.741,-0.727,3.67,2.97,0.429,0.31,0.072,0.723,0.046,0.186,0.021,0.076
J171513.74-215426.6,0.0402084,0.010399700000000001,,0.0399072,,,0.0387526,0.012111,0.00906449,-21.8911289499068,4.68292E-7,7.71496E-7,1.0426799999999999E-6,6.18007E-7,-1.71284E-5,-1.56971E-5,258.804885808508,19.9324,19.2454,,18.9092,,,19.1972,18.5106,18.635,8.773,9.516,8.662,8.504,8.498,8.44,8.17,0.031,0.027999999999999997,0.026000000000000002,0.023,0.019,0.031,0.254,0.6234930938810005,0.6353343767120007,0.6394882698786404,2582021301351000234,4115729652086722560,9.578961958302632,-21.907502970460897,0.63261,2.160047974739,18.3603,0.342955,11.3568,-54.226216509338705,2.3850700000000002,-60.21220806953399,2.98817,258.80721194732104,0.775087,8.665,-0.742,3.688,1.997,7.682,0.982,8.581,-0.676,3.688,1.994,7.699,0.888,0.322,0.755,0.04,0.215,0.17,0.405
J170815.73-184703.4,0.009783499999999999,0.009497,,0.020971700000000003,,,0.0168862,0.04755530000000001,0.0247901,-18.801542280738,4.0497300000000004E-7,8.25552E-7,9.71227E-7,6.55257E-7,-1.3613399999999999E-5,-9.91923E-6,257.066909040851,19.7278,19.2206,,18.8904,,,19.1457,18.803,18.7572,9.166,9.652999999999999,9.023,8.97,9.033,9.009,8.717,0.023,0.021,0.023,0.023,0.02,0.038,,0.7454754972784807,0.7473017066710004,0.75,2569018201351005860,4128619914093290624,12.6978367581393,-18.7843818435239,0.738314,3.83265205509695,11.4343,0.264325,11.1317,-49.3976066000529,5.42794,-61.62720012162539,7.76055,257.06547993115896,1.35169,12.523,-1.274,4.62,0.94,3.881,8.642,12.803,-1.275,4.619,0.923,3.849,8.969,1.714,0.579,0.035,0.081,0.232,1.885
J174553.38-131821.3,0.00232156,0.00206393,,0.0025465,,,0.00236981,0.00748499,0.0094678,-13.2982913078807,8.24108E-8,8.56703E-7,5.62177E-7,8.42556E-8,2.63644E-5,1.66346E-5,266.477561139837,14.5285,14.6039,,14.9465,,,14.7257,15.2649,15.1399,8.453,9.082,8.255,8.127,8.112,8.049,8.044,0.055,0.035,0.024,0.024,0.02,0.025,0.24,0.6096383398355597,0.6105681929054997,0.6180661768701639,2668013701351043568,4149820284980989184,8.01322860913121,-13.3058187996507,0.408366,13.4643234421561,25.9671,0.454963,11.0718,92.79795197202829,0.146525,55.424250667321,0.20826599999999998,266.472532755514,0.366588,1.179,-0.807,2.931,2.092,0.376,0.803,1.121,-0.781,2.931,2.087,0.376,0.75,0.246,0.725,0.039,0.157,0.014,0.251
J180306.90-283338.8,0.012145900000000001,0.00409321,,0.00425625,,,0.0126309,0.00702,0.0267038,-28.570532034239697,1.22598E-6,1.0311399999999998E-6,9.373950000000001E-7,3.7173400000000002E-6,-1.01314E-5,-6.7958E-6,270.80231316158796,18.4902,17.5263,,17.496,,,17.7247,17.0106,17.1518,7.306,7.784,7.169,7.102,7.194,7.202999999999999,7.091,0.038,0.024,0.02,0.04,0.022000000000000002,0.028999999999999998,0.138,0.7482843357369999,0.7502757626809999,0.7510880637120002,2708028801351043289,4062446906285020800,-3.1185957838252505,-28.560828798744502,0.256221,2.26337369744555,25.9483,0.273459,9.23771,-42.2114116701285,0.0761947,-34.1095196660336,0.131193,270.778723150347,0.189798,13.848,-1.516,2.89,0.914,5.143,8.705,14.089,-1.522,2.891,0.904,5.135,8.953,0.916,0.487,0.018,0.041,0.093,0.976
J185804.16-295305.1,0.016671900000000003,0.00517703,,0.00889535,,,0.00342727,0.0184437,0.0109932,-29.881229133748302,4.1020199999999996E-6,1.21994E-6,1.0849799999999999E-6,3.54782E-6,-4.252080000000001E-6,-1.76668E-6,284.504915362499,19.4038,18.6711,,18.4382,,,18.743,18.1736,18.3121,8.162,8.863,8.017999999999999,7.862,7.817,7.7139999999999995,7.551,0.028999999999999998,0.021,0.021,0.027999999999999997,0.02,0.019,0.204,0.7214031651658399,0.7279589039190002,0.734299575701,2852030301351043404,6760846559098703744,-14.449262997739401,-29.8848303525675,2.51682,6.43710267181924,12.7712,0.400949,10.9405,-54.054751641832105,8.05379,8.44938633381899,7.4457699999999996,284.517369699806,2.1753,13.949,-1.548,4.006,0.891,4.567,9.382,14.154,-1.542,4.007,0.883,4.557,9.594,0.865,0.469,0.027,0.038,0.134,0.94
J204112.19-262806.0,0.0033469999999999997,0.00230504,,0.00706495,,,0.00903677,0.00427723,0.013595,-26.470430155471696,3.88966E-8,6.85539E-7,5.53324E-7,4.47131E-8,-3.30492E-5,1.1084100000000001E-5,310.302897016739,16.7282,16.6723,,16.8058,,,16.7119,16.9573,16.9201,8.442,8.994,8.368,8.272,8.331,8.28,7.672000000000001,0.023,0.025,0.023,0.023,0.021,0.024,0.203,0.7411041206819999,0.7432393383979994,0.7457534003284998,3100025801351002476,6799271054515926144,-34.7771599071519,-26.4684776128015,0.141228,18.2223938147729,16.6197,0.451509,10.5231,-112.797598603495,1.03411,34.8335959185642,1.73612,310.30087462641603,0.18445899999999998,1.56,-0.739,3.903,2.386,0.975,0.585,1.525,-0.685,3.903,2.377,0.973,0.553,0.159,0.735,0.053,0.213,0.05,0.187
J202131.91-145826.6,0.00369444,0.00164799,,0.0028923,,,0.00333692,0.0113894,0.00534263,-14.9632034032235,1.6345199999999997E-7,3.01048E-7,2.42951E-7,1.84789E-7,-3.20522E-5,2.5001399999999997E-5,305.350328060874,17.695999999999998,17.4484,,17.4764,,,17.5168,17.5125,17.499000000000002,8.413,8.838,8.381,8.307,8.376,8.327,8.215,0.034,0.027000000000000003,0.023,0.023,0.02,0.024,,0.8923490124120806,0.901657967943392,0.9045788682833605,3052015201351047521,6875937045382975616,-26.5619034569943,-14.974231665341,0.138817,29.0073050887694,12.4969,0.39474899999999996,9.96902,-114.630295667551,0.7682869999999999,85.44899169602199,1.31952,305.38307425843203,0.207091,11.868,-1.296,4.331,0.883,1.226,10.642,12.388,-1.312,4.333,0.866,1.225,11.205,2.308,0.59,0.032,0.076,0.027,2.323
J151415.64+015743.2,0.00286379,0.00308344,0.001,0.00368373,0.14,0.001,0.00233376,0.027518200000000003,0.00716427,1.95898307676424,4.5010000000000004E-8,5.42768E-7,3.40542E-7,6.390950000000001E-8,-1.8937100000000002E-5,4.35581E-6,228.56633474654302,16.6656,16.6546,14.845,16.8659,16.267,14.418,16.7366,16.9398,16.9975,7.89,8.55,7.779,7.702000000000001,7.763999999999999,7.718999999999999,7.659,0.036000000000000004,0.024,0.018000000000000002,0.023,0.019,0.02,0.127,0.854939839826001,0.8669293663169992,0.8731606143880005,2284101501351043552,4421694154359778048,47.5511157890174,1.96195032985921,0.171433,2.724131246449,15.9853,0.242858,10.2096,-63.2571134224205,0.756415,12.3161798061204,1.4591,228.565240341356,0.190218,1.246,-0.679,3.982,3.316,1.004,0.242,1.241,-0.596,3.982,3.315,0.996,0.238,0.057,0.746,0.032,0.146,0.061,0.046
J154908.06+040323.8,0.00413172,,0.122,0.00441303,0.047,0.247,0.00122408,0.00714359,0.0052426,4.04933215167211,,8.53185E-7,7.55345E-7,,-1.53755E-5,-3.88832E-6,237.28174666437098,15.0212,,15.722999999999999,15.5976,15.5,15.785,15.3249,15.9701,15.824000000000002,7.581,7.829,7.522,7.454,7.501,7.504,7.626,0.063,0.019,0.027000000000000003,0.032,0.02,0.019,0.158,1.06114562717662,1.0700719451859997,1.108504926577501,2369104501351002536,4425989774490630912,41.780167714826895,4.0565406269512705,0.195855,12.3722470291753,11.1494,0.308771,8.73403,-63.14608205064901,0.569062,-18.8157451704782,0.643425,237.283590289654,0.21646700000000002,12.94,-1.581,4.51,0.811,0.097,12.843,13.212,-1.622,4.512,0.802,0.098,13.116,1.456,0.487,0.045,0.041,0.011,1.456
J162207.11+121251.7,0.00211456,,,0.00230042,,,0.00193534,0.00263023,0.00299718,12.225726142072899,,6.36846E-7,6.532899999999999E-7,,-2.0421E-5,1.86049E-5,245.516353641086,14.5314,,,15.1119,,,14.8333,15.5198,15.3611,6.917999999999999,7.15,6.855,6.84,6.814,6.841,6.816,0.02,0.021,0.016,0.066,0.019,0.016,0.083,1.1134234895516801,1.1260038554669993,1.1438223276693587,2456112101351030426,4460085698787260416,38.6047916178722,12.2142740384855,0.132801,26.911939796209396,17.6993,0.225544,8.012,-68.1887868274915,0.08934980000000001,64.8031616003977,0.10356199999999999,245.529721276974,0.158646,3.089,-0.872,3.76,1.379,0.127,2.963,2.775,-0.871,3.759,1.373,0.126,2.646,1.46,0.718,0.027,0.147,0.007,1.457
J171456.86+014724.7,0.00542184,0.00565191,,0.00416829,,,0.00582222,0.0105352,0.010175100000000001,1.77238330603398,1.2632099999999999E-6,5.628050000000001E-7,6.83925E-7,1.44989E-6,-3.54637E-5,-2.81052E-5,258.753958004085,18.5214,18.1768,,18.1552,,,18.2469,18.1666,18.1686,8.289,8.676,8.145,8.101,8.168,8.124,7.901,0.044000000000000004,0.037000000000000005,0.016,0.023,0.02,0.02,0.212,0.8102582722690006,0.8173024398115002,0.8277671225011609,2586101501351042854,4387010334940646016,22.1972848727285,1.79004881461718,0.232488,23.0772723300745,14.5069,0.224658,9.92335,-123.958155736438,0.638143,-101.2631509004,0.47786000000000006,258.736802157459,0.219099,3.899,-0.736,4.198,2.661,3.468,0.431,3.903,-0.689,4.197,2.665,3.482,0.41,0.118,0.738,0.035,0.144,0.147,0.107
J174356.73+125259.7,0.00138962,0.00212976,0.098,0.0020987,0.054000000000000006,0.13,0.00456232,0.00443476,0.0039425,12.892429763413801,5.72921E-7,5.485929999999999E-7,4.3345399999999996E-7,2.1282699999999998E-7,5.00593E-6,9.178E-6,265.990666040017,16.1196,15.9795,15.375,16.094,15.619000000000002,15.123,16.0663,16.2305,16.1875,7.226,7.6610000000000005,7.148,7.091,7.154,7.131,7.035,0.023,0.023,0.017,0.049,0.021,0.016,0.09699999999999999,0.818103463221876,0.8233329495584997,0.8307875698793594,2653113601351000002,4493441170722338816,20.7007347866134,12.883256280992699,0.679339,37.1876784934549,24.1521,0.542374,8.94074,20.5151992138391,0.774386,30.0720930833802,0.7137020000000001,265.98641246142,0.173496,2.122,-0.784,3.082,1.935,1.081,1.041,2.025,-0.765,3.083,1.931,1.077,0.949,0.37,0.74,0.049,0.181,0.047,0.399
J175120.49+103931.2,0.020333900000000002,0.0140136,,0.0148934,,,0.0176815,0.07698289999999999,0.0220687,10.6616119949816,2.14312E-6,9.93761E-7,8.26053E-7,8.968890000000001E-7,-1.63645E-6,-1.1175799999999999E-5,267.838272629445,19.5247,18.8536,,18.3924,,,18.7146,17.6022,18.2337,7.981,8.613999999999999,7.785,7.6770000000000005,7.744,7.654,7.511,0.044000000000000004,0.02,0.021,0.031,0.02,0.019,0.151,0.7499147748930001,0.7548461478915002,0.7627501108497396,2676110601351033659,4489698261342446336,18.1234173866289,10.6586653609146,1.80375,35.8538877779196,17.4345,0.455758,10.4795,-15.9555546755577,3.0846299999999998,-44.0669008306868,3.43971,267.83536247515303,1.9300700000000002,13.214,-1.294,3.657,0.982,5.852,7.361,13.498,-1.29,3.657,0.966,5.836,7.677,1.339,0.562,0.037,0.081,0.185,1.469
J155708.74+234524.7,0.00407007,,,0.00471552,,,0.0053973,0.023749400000000004,0.00822445,23.752618177106104,,5.46826E-7,4.17141E-7,,-1.5584000000000002E-5,1.15675E-5,239.291499228632,16.2192,,,16.9128,,,16.5677,17.2178,17.1317,7.94,8.106,7.834,7.808,7.829,7.824,7.886,0.028999999999999998,0.026000000000000002,0.015,0.024,0.02,0.018000000000000002,0.18100000000000002,1.418879141836,1.5405926626989992,1.6024002635590002,2394124201351005419,1218662369983827200,48.1731299888031,23.7568059331435,0.210096,39.0322583828135,5.32996,0.22598800000000002,8.98204,-55.302531637454,0.653434,40.7156475450139,0.662461,239.286491665374,0.15880999999999998,11.479,-0.739,6.146,0.892,0.045,11.434,11.259,-0.641,6.148,0.872,0.044,11.228,2.148,0.224,0.041,0.047,0.01,2.144
J170849.23+331253.8,0.00717529,0.00164543,,0.00274811,,,0.00296125,0.0108408,0.00103966,33.2158320342822,3.68659E-8,3.8878399999999997E-7,4.5375E-7,2.6764299999999997E-8,-4.1339300000000006E-5,4.78085E-7,257.216864846143,15.8367,15.9705,,16.2721,,,16.0533,16.6183,16.4869,7.349,7.593,7.314,7.266,7.296,7.292999999999999,7.157,0.017,0.019,0.02,0.036000000000000004,0.021,0.017,0.094,1.1155083089865006,1.1191790437609996,1.1231292114313192,2573133301351033637,1334638409805478912,34.8995278365813,33.2147460453214,0.21728699999999998,56.0757848258321,13.9759,0.22634400000000002,8.466460000000001,-152.27796307411302,0.08179550000000001,0.592532066851685,0.07798189999999999,257.20515867486097,0.17723599999999998,1.009,-0.769,4.274,2.251,0.348,0.662,0.965,-0.732,4.275,2.252,0.347,0.617,0.19,0.727,0.035,0.147,0.013,0.191
J184431.23+340050.7,0.0225431,0.0027411,0.184,0.00947213,0.115,0.204,0.00541755,0.0441057,0.0252467,34.012013511323296,1.14548E-6,7.556480000000001E-7,9.85453E-7,1.12655E-6,-3.76749E-6,2.6666000000000004E-6,281.134291122266,17.5992,17.3728,15.809000000000001,17.1353,15.979000000000001,15.39,17.2585,16.8939,17.1874,7.115,7.399,7.058,7.002000000000001,7.037999999999999,7.03,7.059,0.021,0.027000000000000003,0.02,0.044000000000000004,0.021,0.016,0.07200000000000001,0.9810268151590015,0.9856079065550015,0.9963339483670004,2807133301351056757,2091495794360685440,16.1013945653948,34.0140760016448,0.23971199999999998,63.350379420154106,18.1935,0.27677399999999996,8.402660000000001,-18.170870013062,0.6372939999999999,12.222690938819499,0.60542,281.130173975234,0.19401,12.198,-1.317,3.648,0.88,1.626,10.572,12.591,-1.34,3.649,0.869,1.626,10.963,2.005,0.569,0.028,0.066,0.032,2.012
J194309.99+245706.3,0.0175015,0.00874876,,0.00757667,,,0.00705708,0.06594030000000001,0.024716,24.951504152582604,1.2152999999999998E-7,3.9253E-7,5.40437E-7,1.1044299999999999E-7,-1.52725E-5,-3.42425E-7,295.798285131074,18.2252,18.1785,,18.3961,,,18.2735,18.4894,18.5249,9.711,10.19,9.587,9.503,9.58,9.802999999999999,9.043,0.031,0.024,0.024,0.022000000000000002,0.021,0.07,,0.7524428523765198,0.7600089770650005,0.7821749792225203,2955124201351053057,2020837260153189376,0.674586992260263,24.9517127960476,0.198597,60.836486683169994,8.134960000000001,0.23313299999999998,11.6623,-55.963054958457896,0.9201020000000001,-5.795073838279199,0.48910299999999995,295.791553745237,0.1648,1.375,-0.712,5.447,3.417,1.15,0.225,1.355,-0.648,5.451,3.422,1.121,0.218,0.118,0.72,0.059,0.248,0.147,0.056
J191749.22+311947.8,0.0194607,0.00810756,,0.00891586,,,0.00849174,0.0300164,0.0166477,31.3189917029324,2.07785E-6,6.58135E-7,3.76805E-7,7.36649E-7,-5.819740000000001E-6,3.0424699999999997E-5,289.464683654665,19.9106,19.2395,,19.0386,,,19.2612,18.8591,18.9362,8.816,9.316,8.702,8.65,8.727,8.676,8.628,0.026000000000000002,0.022000000000000002,0.019,0.023,0.021,0.024,0.377,0.7496652087715003,0.7525717100474999,0.7688371014540007,2894131801351005657,2039894717235227776,8.61384658503901,31.329906437227898,0.265137,63.815240272020795,12.442,0.296067,10.7449,-21.384174014566,1.03434,106.63286547070601,1.23686,289.455245400143,0.139956,8.041,-0.78,4.535,1.458,5.344,2.697,7.674,-0.725,4.536,1.463,5.361,2.299,1.233,0.726,0.049,0.207,0.336,1.484
J195127.34+374557.8,0.0193824,0.010349700000000002,,0.0114479,,,0.014911099999999998,0.0179986,0.02555,37.744938416863796,2.32996E-7,4.89105E-7,5.28176E-7,1.4999399999999999E-7,-2.15364E-5,-1.21623E-5,297.87755603258097,19.1191,18.8151,,18.2314,,,18.4842,18.1163,18.1578,7.632000000000001,7.938,7.541,7.478,7.5729999999999995,7.5329999999999995,7.5889999999999995,0.018000000000000002,0.02,0.017,0.028999999999999998,0.02,0.017,0.115,0.8897171145750002,0.8946051228059996,0.9043768609251609,2974137801351030440,2072152361169622784,5.573159757126759,37.765972520359796,0.281695,72.8293973486754,16.5582,0.289222,9.070310000000001,-73.82780900668429,0.879178,-41.17350730719021,1.16234,297.86388242909,0.114165,11.931,-1.14,3.877,0.996,4.347,7.584,12.067,-1.129,3.878,0.979,4.327,7.737,1.885,0.645,0.032,0.104,0.243,2.06

